Optical ISAC with Single-Photon Avalanche Diode (SPAD) Arrays

Single-photon avalanche diode (SPAD) arrays offer photon-level sensitivity for sensing in optical integrated sensing and communication (O-ISAC). However, after each detection, a SPAD is blind for a dead time, which saturates the array at high received power. Existing O-ISAC analyses assume linear receivers and do not capture this effect. In this paper, we study ranging with a SPAD array in a monostatic O-ISAC system based on direct-current-biased optical orthogonal frequency-division multiplexing (DCO-OFDM). Sampling the array once per dead time, we model the number of pixels that detect a photon in each sampling interval as a binomial random variable whose success probability accounts for the intensity variation of the echo within a dead time. Based on this model, we derive the Cram\'er-Rao bound (CRB) for range estimation. We show that the SPAD count model of optical wireless communication, which assumes a constant photon rate over a dead time, causes a range bias that depends on the received power. Moreover, unlike for a linear photodiode, saturation degrades the ranging accuracy beyond a sensing-optimal transmit power. The rate-constrained operating point is then the larger of this power and the power needed for the target data rate. Numerical results validate the analysis against a continuous-time photon-counting simulation and show that the proposed model is needed for ranging.

==> new_fig_data/count_profile.dat <==
n c_steady c_complete c_mc c_mc_se u_avg
0.000000e+00 4.882917e+01 1.051891e+02 1.049840e+02 1.501601e-01 1.366983e+00
1.000000e+00 1.881668e+02 6.492877e+01 6.497525e+01 1.238640e-01 7.932190e-01
2.000000e+00 1.265995e+02 2.432832e+02 2.429627e+02 2.112045e-01 9.755380e-01
3.000000e+00 1.006217e+02 9.320129e+01 9.328350e+01 1.458678e-01 1.074356e+00
4.000000e+00 7.038446e+01 1.091303e+02 1.093620e+02 1.559759e-01 1.221812e+00
5.000000e+00 1.614143e+02 5.700942e+01 5.727675e+01 1.149937e-01 8.660327e-01
6.000000e+00 3.228689e+02 3.072457e+02 3.075745e+02 2.295713e-01 4.828503e-01
7.000000e+00 1.585536e+02 2.845598e+02 2.846357e+02 2.286649e-01 8.743117e-01
8.000000e+00 1.341068e+02 1.713728e+02 1.713095e+02 1.919507e-01 9.501013e-01
9.000000e+00 6.604565e+01 9.890879e+01 9.862850e+01 1.506863e-01 1.247432e+00
1.000000e+01 1.043776e+02 7.563314e+01 7.556875e+01 1.329058e-01 1.058835e+00
1.100000e+01 2.154935e+02 1.151274e+02 1.150567e+02 1.588895e-01 7.254524e-01
1.200000e+01 1.395021e+02 2.754373e+02 2.754240e+02 2.257104e-01 9.325100e-01
1.300000e+01 9.550621e+01 8.579235e+01 8.595875e+01 1.386259e-01 1.096310e+00
1.400000e+01 1.557904e+02 1.948275e+02 1.947568e+02 1.971066e-01 8.824137e-01
1.500000e+01 2.598718e+01 8.476661e+01 8.474175e+01 1.402142e-01 1.608180e+00
1.600000e+01 1.553714e+02 7.524398e+01 7.521875e+01 1.308319e-01 8.836514e-01
1.700000e+01 1.605340e+01 1.121593e+02 1.122392e+02 1.577641e-01 1.786814e+00
1.800000e+01 8.765300e+01 2.203187e+01 2.191325e+01 7.428194e-02 1.132071e+00
1.900000e+01 7.144241e+01 1.307250e+02 1.306425e+02 1.697846e-01 1.215780e+00
2.000000e+01 1.038185e+02 5.856172e+01 5.843200e+01 1.183093e-01 1.061115e+00
2.100000e+01 5.116606e+01 1.233740e+02 1.234885e+02 1.646951e-01 1.348680e+00
2.200000e+01 2.619916e+01 3.016596e+01 3.021850e+01 8.581704e-02 1.605131e+00
2.300000e+01 4.559120e+01 3.394078e+01 3.395075e+01 9.119529e-02 1.393723e+00
2.400000e+01 2.045439e+02 6.599900e+01 6.608525e+01 1.241889e-01 7.519613e-01
2.500000e+01 8.513664e+01 2.682311e+02 2.680002e+02 2.222306e-01 1.144120e+00
2.600000e+01 1.379630e+02 4.292984e+01 4.291150e+01 1.025039e-01 9.374732e-01
2.700000e+01 2.275885e+02 2.041329e+02 2.039923e+02 2.025313e-01 6.713924e-02
2.800000e+01 2.148329e+02 7.230670e+02 7.232855e+02 2.264523e-01 7.270306e-01
2.900000e+01 2.111748e+02 2.123212e+02 2.127908e+02 2.020291e-01 7.358168e-01
3.000000e+01 6.898448e+01 1.733596e+02 1.732030e+02 1.928567e-01 1.229920e+00
3.100000e+01 6.585615e+01 6.130675e+01 6.120325e+01 1.200916e-01 1.248585e+00
3.200000e+01 5.192930e+01 6.260845e+01 6.238600e+01 1.204362e-01 1.342869e+00
3.300000e+01 6.158034e+01 5.237229e+01 5.238975e+01 1.112855e-01 1.275433e+00
3.400000e+01 1.445537e+02 6.690432e+01 6.673300e+01 1.279299e-01 9.165151e-01
3.500000e+01 3.765605e+02 1.602928e+02 1.602368e+02 1.838306e-01 2.722191e-01
3.600000e+01 2.872861e+02 5.565824e+02 5.567468e+02 2.569234e-01 5.634819e-01
3.700000e+01 1.883277e+02 2.425136e+02 2.422848e+02 2.097663e-01 7.928029e-01
3.800000e+01 1.527859e+02 1.934845e+02 1.935977e+02 1.984921e-01 8.913449e-01
3.900000e+01 9.910097e+01 1.268142e+02 1.266915e+02 1.668572e-01 1.080781e+00
4.000000e+01 2.055656e+02 1.095811e+02 1.095263e+02 1.572461e-01 7.494545e-01
4.100000e+01 1.544661e+02 2.534025e+02 2.529985e+02 2.204379e-01 8.863341e-01
4.200000e+01 7.716193e+01 1.072072e+02 1.074595e+02 1.557886e-01 1.184487e+00
4.300000e+01 8.775267e+01 9.569964e+01 9.564950e+01 1.460416e-01 1.131600e+00
4.400000e+01 3.897971e+01 6.083916e+01 6.076525e+01 1.189366e-01 1.454279e+00
4.500000e+01 1.861228e+02 5.991419e+01 5.995050e+01 1.165070e-01 7.985245e-01
4.600000e+01 2.582820e+02 2.511502e+02 2.513840e+02 2.165188e-01 6.274753e-01
4.700000e+01 1.687505e+02 2.549807e+02 2.550613e+02 2.233517e-01 8.452768e-01
4.800000e+01 5.389814e+01 1.266238e+02 1.263642e+02 1.679018e-01 1.328232e+00
4.900000e+01 8.314964e+01 4.999360e+01 5.012025e+01 1.055667e-01 1.153856e+00
5.000000e+01 1.670112e+02 1.167804e+02 1.168542e+02 1.571862e-01 8.501384e-01
5.100000e+01 1.707033e+02 1.766775e+02 1.766533e+02 1.945517e-01 8.398607e-01
5.200000e+01 1.406709e+02 1.590467e+02 1.591442e+02 1.830587e-01 9.287700e-01
5.300000e+01 1.703428e+02 1.474990e+02 1.477295e+02 1.755166e-01 8.408572e-01
5.400000e+01 1.778784e+02 1.643849e+02 1.638882e+02 1.851305e-01 8.203233e-01
5.500000e+01 2.628573e+02 2.145242e+02 2.145633e+02 2.075178e-01 6.173351e-01
5.600000e+01 5.640883e+01 2.348578e+02 2.350855e+02 2.141694e-01 1.310261e+00
5.700000e+01 9.263548e+01 3.912981e+01 3.897775e+01 9.484692e-02 1.109077e+00
5.800000e+01 3.007857e+02 2.111999e+02 2.111315e+02 2.029201e-01 5.335048e-01
5.900000e+01 8.711077e+01 2.739202e+02 2.738335e+02 2.195534e-01 1.134642e+00
6.000000e+01 9.510346e+01 7.271268e+01 7.275750e+01 1.287276e-01 1.098081e+00
6.100000e+01 8.525204e+01 1.108320e+02 1.108635e+02 1.571968e-01 1.143561e+00
6.200000e+01 7.402503e+01 6.612977e+01 6.605025e+01 1.215131e-01 1.201384e+00
6.300000e+01 1.413253e+02 1.160396e+02 1.157917e+02 1.609448e-01 9.266861e-01


==> new_fig_data/fig3_agg_Na1024.dat <==
Prx eps crb_R crb_mm crb_steady_R crb_steady_mm crb_fr_p10_mm crb_fr_med_mm crb_fr_p90_mm top1 crb_steady_pt_mm
3.162278e-09 1.052315e-01 3.023507e-02 3.023507e+01 3.253919e-02 3.253919e+01 2.980008e+01 3.025708e+01 3.066498e+01 1.334013e-02 2.554307e+01
3.888155e-09 1.110346e-01 2.529295e-02 2.529295e+01 2.733933e-02 2.733933e+01 2.493286e+01 2.530917e+01 2.565319e+01 1.336154e-02 2.145379e+01
4.780653e-09 1.181697e-01 2.125517e-02 2.125517e+01 2.309899e-02 2.309899e+01 2.094940e+01 2.126928e+01 2.155270e+01 1.338954e-02 1.811796e+01
5.878016e-09 1.269426e-01 1.795142e-02 1.795142e+01 1.963939e-02 1.963939e+01 1.769767e+01 1.796704e+01 1.820211e+01 1.342824e-02 1.539505e+01
7.227271e-09 1.377293e-01 1.524344e-02 1.524344e+01 1.681587e-02 1.681587e+01 1.502618e+01 1.525883e+01 1.545645e+01 1.347845e-02 1.317137e+01
8.886238e-09 1.509920e-01 1.301914e-02 1.301914e+01 1.451181e-02 1.451181e+01 1.283211e+01 1.303221e+01 1.320806e+01 1.353870e-02 1.135517e+01
1.092601e-08 1.672990e-01 1.118774e-02 1.118774e+01 1.263372e-02 1.263372e+01 1.102655e+01 1.120092e+01 1.135458e+01 1.360787e-02 9.872820e+00
1.343399e-08 1.873492e-01 9.675876e-03 9.675876e+00 1.110732e-02 1.110732e+01 9.534922e+00 9.686521e+00 9.827186e+00 1.369010e-02 8.665682e+00
1.651767e-08 2.120018e-01 8.424398e-03 8.424398e+00 9.874643e-03 9.874643e+00 8.300071e+00 8.433161e+00 8.559067e+00 1.378272e-02 7.687682e+00
2.030918e-08 2.423132e-01 7.385722e-03 7.385722e+00 8.891817e-03 8.891817e+00 7.273868e+00 7.393417e+00 7.505912e+00 1.388673e-02 6.903510e+00
2.497100e-08 2.795824e-01 6.521696e-03 6.521696e+00 8.127919e-03 8.127919e+00 6.420333e+00 6.528719e+00 6.629748e+00 1.400924e-02 6.287387e+00
3.070291e-08 3.254064e-01 5.801901e-03 5.801901e+00 7.564853e-03 7.564853e+00 5.708184e+00 5.809588e+00 5.898434e+00 1.414904e-02 5.822458e+00
3.775053e-08 3.817490e-01 5.202423e-03 5.202423e+00 7.198844e-03 7.198844e+00 5.115727e+00 5.210447e+00 5.291510e+00 1.431233e-02 5.500827e+00
4.641589e-08 4.510246e-01 4.705457e-03 4.705457e+00 7.044275e-03 7.044275e+00 4.621606e+00 4.712943e+00 4.790345e+00 1.449801e-02 5.324070e+00
5.707031e-08 5.362019e-01 4.301098e-03 4.301098e+00 7.140570e-03 7.140570e+00 4.220381e+00 4.309336e+00 4.381422e+00 1.470850e-02 5.303009e+00
7.017038e-08 6.409310e-01 3.996872e-03 3.996872e+00 7.558166e-03 7.558166e+00 3.920875e+00 4.005658e+00 4.074042e+00 1.494373e-02 5.450674e+00
8.627748e-08 7.697000e-01 3.854475e-03 3.854475e+00 8.364241e-03 8.364241e+00 3.776102e+00 3.862858e+00 3.928167e+00 1.520775e-02 5.744806e+00
1.060818e-07 9.280269e-01 3.957217e-03 3.957217e+00 9.334900e-03 9.334900e+00 3.871249e+00 3.964175e+00 4.047409e+00 1.550255e-02 6.005165e+00
1.304321e-07 1.122697e+00 3.579849e-03 3.579849e+00 9.244402e-03 9.244402e+00 3.497739e+00 3.586772e+00 3.662272e+00 1.582676e-02 5.787103e+00
1.603719e-07 1.362051e+00 3.029321e-03 3.029321e+00 7.406166e-03 7.406166e+00 2.962061e+00 3.036767e+00 3.092302e+00 1.616612e-02 4.910334e+00
1.971841e-07 1.656348e+00 2.693092e-03 2.693092e+00 5.455036e-03 5.455036e+00 2.629403e+00 2.700877e+00 2.754234e+00 1.655184e-02 3.881386e+00
2.424462e-07 2.018198e+00 2.471345e-03 2.471345e+00 4.153076e-03 4.153076e+00 2.411770e+00 2.475791e+00 2.531690e+00 1.703943e-02 3.084768e+00
2.980979e-07 2.463109e+00 2.326581e-03 2.326581e+00 3.370587e-03 3.370587e+00 2.268279e+00 2.329674e+00 2.387582e+00 1.776637e-02 2.554074e+00
3.665241e-07 3.010145e+00 2.251697e-03 2.251697e+00 2.920375e-03 2.920375e+00 2.190421e+00 2.254912e+00 2.319152e+00 1.900531e-02 2.223622e+00
4.506570e-07 3.682750e+00 2.249718e-03 2.249718e+00 2.691604e-03 2.691604e+00 2.179456e+00 2.250634e+00 2.327366e+00 2.105443e-02 2.035304e+00
5.541020e-07 4.509746e+00 2.329361e-03 2.329361e+00 2.629457e-03 2.629457e+00 2.239975e+00 2.334879e+00 2.426448e+00 2.432355e-02 1.951295e+00
6.812921e-07 5.526573e+00 2.504041e-03 2.504041e+00 2.712554e-03 2.712554e+00 2.377374e+00 2.511503e+00 2.639406e+00 2.964030e-02 1.946799e+00
8.376776e-07 6.776805e+00 2.789567e-03 2.789567e+00 2.938963e-03 2.938963e+00 2.607715e+00 2.803471e+00 2.988069e+00 3.858410e-02 2.000846e+00
1.029960e-06 8.314018e+00 3.197813e-03 3.197813e+00 3.315466e-03 3.315466e+00 2.902951e+00 3.217482e+00 3.524081e+00 5.381502e-02 2.088233e+00
1.266380e-06 1.020409e+01 3.726398e-03 3.726398e+00 3.845795e-03 3.845795e+00 3.268695e+00 3.774097e+00 4.306762e+00 7.902488e-02 2.176022e+00
1.557068e-06 1.252801e+01 4.351439e-03 4.351439e+00 4.518444e-03 4.518444e+00 3.657778e+00 4.445412e+00 5.422028e+00 1.181254e-01 2.229608e+00
1.914482e-06 1.538537e+01 5.034347e-03 5.034347e+00 5.301731e-03 5.301731e+00 4.014491e+00 5.229463e+00 6.970212e+00 1.735489e-01 2.226436e+00
2.353937e-06 1.889862e+01 5.740559e-03 5.740559e+00 6.154140e-03 6.154140e+00 4.348416e+00 6.049347e+00 8.921959e+00 2.451531e-01 2.164256e+00
2.894266e-06 2.321830e+01 6.451730e-03 6.451730e+00 7.044575e-03 7.044575e+00 4.570841e+00 7.150263e+00 1.221519e+01 3.326961e-01 2.055903e+00
3.558624e-06 2.852954e+01 7.162230e-03 7.162230e+00 7.965472e-03 7.965472e+00 4.692736e+00 8.541791e+00 1.650835e+01 4.339941e-01 1.918464e+00
4.375479e-06 3.505993e+01 7.869949e-03 7.869949e+00 8.929944e-03 8.929944e+00 4.824803e+00 1.032190e+01 2.452394e+01 5.435576e-01 1.766481e+00
5.379838e-06 4.308933e+01 8.571123e-03 8.571123e+00 9.959035e-03 9.959035e+00 5.103366e+00 1.320484e+01 3.853548e+01 6.544639e-01 1.610278e+00
6.614741e-06 5.296181e+01 9.257662e-03 9.257662e+00 1.106835e-02 1.106835e+01 5.305438e+00 1.740816e+01 6.461046e+01 7.570280e-01 1.456726e+00
8.133106e-06 6.510046e+01 9.913362e-03 9.913362e+00 1.225951e-02 1.225951e+01 5.619537e+00 2.362330e+01 1.127901e+02 8.420074e-01 1.310565e+00
1.000000e-05 8.002543e+01 1.051233e-02 1.051233e+01 1.352333e-02 1.352333e+01 6.380553e+00 3.518323e+01 2.311359e+02 9.028009e-01 1.175315e+00


==> new_fig_data/fig3_agg_Na256.dat <==
Prx eps crb_R crb_mm crb_steady_R crb_steady_mm crb_fr_p10_mm crb_fr_med_mm crb_fr_p90_mm top1 crb_steady_pt_mm
3.162278e-09 4.209260e-01 3.410434e-02 3.410434e+01 5.237675e-02 5.237675e+01 3.360825e+01 3.414261e+01 3.461012e+01 1.357076e-02 4.105463e+01
3.888155e-09 4.441383e-01 2.870611e-02 2.870611e+01 4.565998e-02 4.565998e+01 2.827971e+01 2.874246e+01 2.913333e+01 1.361209e-02 3.574787e+01
4.780653e-09 4.726787e-01 2.430478e-02 2.430478e+01 4.043315e-02 4.043315e+01 2.393331e+01 2.433559e+01 2.467100e+01 1.366818e-02 3.159901e+01
5.878016e-09 5.077704e-01 2.071515e-02 2.071515e+01 3.651307e-02 3.651307e+01 2.038264e+01 2.074201e+01 2.103303e+01 1.374060e-02 2.845562e+01
7.227271e-09 5.509172e-01 1.778889e-02 1.778889e+01 3.380067e-02 3.380067e+01 1.749333e+01 1.781383e+01 1.807593e+01 1.383165e-02 2.622325e+01
8.886238e-09 6.039679e-01 1.541087e-02 1.541087e+01 3.229858e-02 3.229858e+01 1.514529e+01 1.542982e+01 1.567377e+01 1.394382e-02 2.486923e+01
1.092601e-08 6.691961e-01 1.350264e-02 1.350264e+01 3.214617e-02 3.214617e+01 1.326254e+01 1.352156e+01 1.374315e+01 1.408080e-02 2.442509e+01
1.343399e-08 7.493969e-01 1.204555e-02 1.204555e+01 3.364240e-02 3.364240e+01 1.182194e+01 1.206558e+01 1.225203e+01 1.424048e-02 2.494584e+01
1.651767e-08 8.480073e-01 1.113692e-02 1.113692e+01 3.692911e-02 3.692911e+01 1.093378e+01 1.115687e+01 1.132667e+01 1.442149e-02 2.621262e+01
2.030918e-08 9.692529e-01 1.058744e-02 1.058744e+01 3.957042e-02 3.957042e+01 1.038315e+01 1.060503e+01 1.078619e+01 1.463448e-02 2.662346e+01
2.497100e-08 1.118329e+00 9.158557e-03 9.158557e+00 3.403329e-02 3.403329e+01 8.983149e+00 9.175702e+00 9.325088e+00 1.487482e-02 2.310470e+01
3.070291e-08 1.301626e+00 7.783468e-03 7.783468e+00 2.343090e-02 2.343090e+01 7.637076e+00 7.801739e+00 7.924739e+00 1.512446e-02 1.699439e+01
3.775053e-08 1.526996e+00 6.826627e-03 6.826627e+00 1.581393e-02 1.581393e+01 6.689942e+00 6.840120e+00 6.956374e+00 1.538479e-02 1.203676e+01
4.641589e-08 1.804098e+00 6.124182e-03 6.124182e+00 1.134906e-02 1.134906e+01 5.993312e+00 6.135056e+00 6.246794e+00 1.569531e-02 8.856035e+00
5.707031e-08 2.144808e+00 5.603113e-03 5.603113e+00 8.732413e-03 8.732413e+00 5.479745e+00 5.609569e+00 5.726510e+00 1.610773e-02 6.894018e+00
7.017038e-08 2.563724e+00 5.240210e-03 5.240210e+00 7.166761e-03 7.166761e+00 5.124861e+00 5.246384e+00 5.360611e+00 1.671488e-02 5.680377e+00
8.627748e-08 3.078800e+00 5.031390e-03 5.031390e+00 6.241692e-03 6.241692e+00 4.913683e+00 5.036190e+00 5.160831e+00 1.766985e-02 4.939104e+00
1.060818e-07 3.712108e+00 4.983530e-03 4.983530e+00 5.749515e-03 5.749515e+00 4.850283e+00 4.988005e+00 5.133722e+00 1.922973e-02 4.518014e+00
1.304321e-07 4.490786e+00 5.114016e-03 5.114016e+00 5.589879e-03 5.589879e+00 4.950061e+00 5.117297e+00 5.295986e+00 2.169545e-02 4.334311e+00
1.603719e-07 5.448205e+00 5.451445e-03 5.451445e+00 5.723947e-03 5.723947e+00 5.227113e+00 5.469548e+00 5.700064e+00 2.575919e-02 4.342471e+00
1.971841e-07 6.625392e+00 6.033078e-03 6.033078e+00 6.150033e-03 6.150033e+00 5.702953e+00 6.051678e+00 6.400077e+00 3.256605e-02 4.513214e+00
2.424462e-07 8.072794e+00 6.894193e-03 6.894193e+00 6.885195e-03 6.885195e+00 6.380076e+00 6.940987e+00 7.474142e+00 4.406875e-02 4.816044e+00
2.980979e-07 9.852436e+00 8.046575e-03 8.046575e+00 7.943831e-03 7.943831e+00 7.193799e+00 8.115470e+00 9.055001e+00 6.344451e-02 5.204000e+00
3.665241e-07 1.204058e+01 9.455637e-03 9.455637e+00 9.312842e-03 9.312842e+00 8.134547e+00 9.632045e+00 1.135408e+01 9.470818e-02 5.607320e+00
4.506570e-07 1.473100e+01 1.104175e-02 1.104175e+01 1.093700e-02 1.093700e+01 9.088990e+00 1.130594e+01 1.457913e+01 1.410929e-01 5.945659e+00
5.541020e-07 1.803898e+01 1.271704e-02 1.271704e+01 1.273355e-02 1.273355e+01 9.856322e+00 1.315294e+01 1.848096e+01 2.040999e-01 6.154956e+00
6.812921e-07 2.210629e+01 1.442443e-02 1.442443e+01 1.463219e-02 1.463219e+01 1.062996e+01 1.555810e+01 2.482539e+01 2.830083e-01 6.206722e+00
8.376776e-07 2.710722e+01 1.614377e-02 1.614377e+01 1.660785e-02 1.660785e+01 1.112473e+01 1.846023e+01 3.371899e+01 3.771137e-01 6.105578e+00
1.029960e-06 3.325607e+01 1.787401e-02 1.787401e+01 1.868294e-02 1.868294e+01 1.127782e+01 2.201367e+01 4.919771e+01 4.824618e-01 5.875073e+00
1.266380e-06 4.081635e+01 1.961480e-02 1.961480e+01 2.090672e-02 2.090672e+01 1.175919e+01 2.745654e+01 7.467345e+01 5.939260e-01 5.545950e+00
1.557068e-06 5.011204e+01 2.135456e-02 2.135456e+01 2.332802e-02 2.332802e+01 1.226817e+01 3.575280e+01 1.237760e+02 7.042903e-01 5.150312e+00
1.914482e-06 6.154148e+01 2.306294e-02 2.306294e+01 2.597018e-02 2.597018e+01 1.285115e+01 4.879039e+01 2.114167e+02 8.022383e-01 4.719748e+00
2.353937e-06 7.559446e+01 2.468803e-02 2.468803e+01 2.881821e-02 2.881821e+01 1.437725e+01 6.741678e+01 4.303937e+02 8.778984e-01 4.284460e+00
2.894266e-06 9.287320e+01 2.616008e-02 2.616008e+01 3.184653e-02 3.184653e+01 1.640322e+01 1.089536e+02 9.727272e+02 9.274306e-01 3.870467e+00
3.558624e-06 1.141182e+02 2.740152e-02 2.740152e+01 3.507740e-02 3.507740e+01 1.912648e+01 1.718445e+02 2.607111e+03 9.571977e-01 3.495209e+00
4.375479e-06 1.402397e+02 2.834406e-02 2.834406e+01 3.853992e-02 3.853992e+01 2.333239e+01 3.001988e+02 8.466266e+03 9.771594e-01 3.164974e+00
5.379838e-06 1.723573e+02 2.894907e-02 2.894907e+01 4.203163e-02 4.203163e+01 2.913220e+01 6.280844e+02 3.466242e+04 9.880122e-01 2.876124e+00
6.614741e-06 2.118473e+02 2.921900e-02 2.921900e+01 4.492193e-02 4.492193e+01 4.027455e+01 1.578580e+03 2.010068e+05 9.940988e-01 2.618916e+00
8.133106e-06 2.604018e+02 2.919631e-02 2.919631e+01 4.647678e-02 4.647678e+01 5.479514e+01 4.709996e+03 2.232763e+06 9.974780e-01 2.382183e+00
1.000000e-05 3.201017e+02 2.895677e-02 2.895677e+01 4.661677e-02 4.661677e+01 8.340382e+01 2.039175e+04 2.803732e+07 9.990381e-01 NaN


==> new_fig_data/fig3_agg_Na4096.dat <==
Prx eps crb_R crb_mm crb_steady_R crb_steady_mm crb_fr_p10_mm crb_fr_med_mm crb_fr_p90_mm top1 crb_steady_pt_mm
3.162278e-09 2.630788e-02 2.933819e-02 2.933819e+01 2.983557e-02 2.983557e+01 2.892259e+01 2.936112e+01 2.974920e+01 1.329694e-02 2.342409e+01
3.888155e-09 2.775864e-02 2.450198e-02 2.450198e+01 2.494015e-02 2.494015e+01 2.415067e+01 2.452014e+01 2.484979e+01 1.331537e-02 1.957518e+01
4.780653e-09 2.954242e-02 2.054857e-02 2.054857e+01 2.093943e-02 2.093943e+01 2.025188e+01 2.056387e+01 2.084337e+01 1.334196e-02 1.642908e+01
5.878016e-09 3.173565e-02 1.731130e-02 1.731130e+01 1.766477e-02 1.766477e+01 1.706524e+01 1.732429e+01 1.755413e+01 1.337651e-02 1.385329e+01
7.227271e-09 3.443232e-02 1.465483e-02 1.465483e+01 1.497918e-02 1.497918e+01 1.445074e+01 1.466484e+01 1.485984e+01 1.341942e-02 1.174026e+01
8.886238e-09 3.774800e-02 1.246934e-02 1.246934e+01 1.277159e-02 1.277159e+01 1.229372e+01 1.247926e+01 1.264875e+01 1.347115e-02 1.000277e+01
1.092601e-08 4.182476e-02 1.066582e-02 1.066582e+01 1.095203e-02 1.095203e+01 1.051361e+01 1.067531e+01 1.082336e+01 1.353210e-02 8.570180e+00
1.343399e-08 4.683731e-02 9.172262e-03 9.172262e+00 9.447772e-03 9.447772e+00 9.038177e+00 9.181522e+00 9.309460e+00 1.360386e-02 7.385387e+00
1.651767e-08 5.300045e-02 7.930486e-03 7.930486e+00 8.200149e-03 8.200149e+00 7.813131e+00 7.938338e+00 8.050787e+00 1.368101e-02 6.402325e+00
2.030918e-08 6.057830e-02 6.893577e-03 6.893577e+00 7.161964e-03 7.161964e+00 6.789782e+00 6.899535e+00 7.000647e+00 1.376309e-02 5.583916e+00
2.497100e-08 6.989559e-02 6.023768e-03 6.023768e+00 6.295368e-03 6.295368e+00 5.931408e+00 6.029262e+00 6.118833e+00 1.385016e-02 4.900400e+00
3.070291e-08 8.135160e-02 5.290702e-03 5.290702e+00 5.570137e-03 5.570137e+00 5.207448e+00 5.295797e+00 5.375084e+00 1.394522e-02 4.327972e+00
3.775053e-08 9.543724e-02 4.670013e-03 4.670013e+00 4.962280e-03 4.962280e+00 4.595379e+00 4.674659e+00 4.744106e+00 1.404137e-02 3.847683e+00
4.641589e-08 1.127561e-01 4.142165e-03 4.142165e+00 4.452935e-03 4.452935e+00 4.074240e+00 4.146335e+00 4.208566e+00 1.413948e-02 3.444559e+00
5.707031e-08 1.340505e-01 3.691504e-03 3.691504e+00 4.027527e-03 4.027527e+00 3.629034e+00 3.695260e+00 3.751757e+00 1.424369e-02 3.106916e+00
7.017038e-08 1.602328e-01 3.305495e-03 3.305495e+00 3.675159e-03 3.675159e+00 3.247956e+00 3.309469e+00 3.361359e+00 1.434953e-02 2.825847e+00
8.627748e-08 1.924250e-01 2.974106e-03 2.974106e+00 3.388266e-03 3.388266e+00 2.921269e+00 2.977510e+00 3.026420e+00 1.445664e-02 2.594875e+00
1.060818e-07 2.320067e-01 2.689317e-03 2.689317e+00 3.162556e-03 3.162556e+00 2.640509e+00 2.692183e+00 2.736995e+00 1.456685e-02 2.409764e+00
1.304321e-07 2.806741e-01 2.444749e-03 2.444749e+00 2.997342e-03 2.997342e+00 2.399615e+00 2.448230e+00 2.488566e+00 1.468513e-02 2.268513e+00
1.603719e-07 3.405128e-01 2.235439e-03 2.235439e+00 2.896454e-03 2.896454e+00 2.193522e+00 2.238998e+00 2.277006e+00 1.481602e-02 2.171490e+00
1.971841e-07 4.140870e-01 2.057912e-03 2.057912e+00 2.870029e-03 2.870029e+00 2.018928e+00 2.060551e+00 2.098110e+00 1.496608e-02 2.121623e+00
2.424462e-07 5.045496e-01 1.911192e-03 1.911192e+00 2.937412e-03 2.937412e+00 1.874168e+00 1.913697e+00 1.949351e+00 1.514008e-02 2.124025e+00
2.980979e-07 6.157772e-01 1.801287e-03 1.801287e+00 3.129556e-03 3.129556e+00 1.764925e+00 1.804259e+00 1.839443e+00 1.534028e-02 2.182742e+00
3.665241e-07 7.525363e-01 1.758696e-03 1.758696e+00 3.476269e-03 3.476269e+00 1.721761e+00 1.762112e+00 1.795995e+00 1.557989e-02 2.287137e+00
4.506570e-07 9.206875e-01 1.833676e-03 1.833676e+00 3.902360e-03 3.902360e+00 1.790154e+00 1.836784e+00 1.878014e+00 1.586621e-02 2.375079e+00
5.541020e-07 1.127436e+00 1.685159e-03 1.685159e+00 3.957228e-03 3.957228e+00 1.644234e+00 1.687469e+00 1.725406e+00 1.618982e-02 2.309538e+00
6.812921e-07 1.381643e+00 1.429154e-03 1.429154e+00 3.293289e-03 3.293289e+00 1.395498e+00 1.432005e+00 1.461357e+00 1.654542e-02 2.025328e+00
8.376776e-07 1.694201e+00 1.276209e-03 1.276209e+00 2.494637e-03 2.494637e+00 1.245158e+00 1.279535e+00 1.306642e+00 1.696461e-02 1.662970e+00
1.029960e-06 2.078505e+00 1.178394e-03 1.178394e+00 1.935011e-03 1.935011e+00 1.148899e+00 1.180637e+00 1.208967e+00 1.749527e-02 1.361290e+00
1.266380e-06 2.551022e+00 1.117632e-03 1.117632e+00 1.594424e-03 1.594424e+00 1.088812e+00 1.119088e+00 1.148834e+00 1.836042e-02 1.150957e+00
1.557068e-06 3.132002e+00 1.090989e-03 1.090989e+00 1.401223e-03 1.401223e+00 1.059639e+00 1.091981e+00 1.126004e+00 1.987245e-02 1.016847e+00
1.914482e-06 3.846342e+00 1.100520e-03 1.100520e+00 1.309745e-03 1.309745e+00 1.064196e+00 1.102370e+00 1.141305e+00 2.235284e-02 9.394729e-01
2.353937e-06 4.724654e+00 1.151029e-03 1.151029e+00 1.297479e-03 1.297479e+00 1.101953e+00 1.153816e+00 1.203369e+00 2.627874e-02 9.037477e-01
2.894266e-06 5.804575e+00 1.249339e-03 1.249339e+00 1.356448e-03 1.356448e+00 1.179777e+00 1.253479e+00 1.324748e+00 3.281375e-02 8.975348e-01
3.558624e-06 7.132385e+00 1.402650e-03 1.402650e+00 1.487019e-03 1.487019e+00 1.297451e+00 1.412859e+00 1.513850e+00 4.389604e-02 9.084683e-01
4.375479e-06 8.764983e+00 1.614758e-03 1.614758e+00 1.692481e-03 1.692481e+00 1.453033e+00 1.633501e+00 1.806814e+00 6.263531e-02 9.221779e-01
5.379838e-06 1.077233e+01 1.881011e-03 1.881011e+00 1.972905e-03 1.972905e+00 1.622499e+00 1.915603e+00 2.223946e+00 9.284808e-02 9.243167e-01
6.614741e-06 1.324045e+01 2.186696e-03 2.186696e+00 2.319553e-03 2.319553e+00 1.806095e+00 2.238157e+00 2.824756e+00 1.378830e-01 9.059142e-01
8.133106e-06 1.627511e+01 2.512951e-03 2.512951e+00 2.714255e-03 2.714255e+00 1.956005e+00 2.635495e+00 3.636206e+00 1.997982e-01 8.666682e-01
1.000000e-05 2.000636e+01 2.845620e-03 2.845620e+00 3.136536e-03 3.136536e+00 2.109479e+00 3.051719e+00 4.722123e+00 2.784531e-01 8.124703e-01


==> new_fig_data/fig3_agg_Na8192.dat <==
Prx eps crb_R crb_mm crb_steady_R crb_steady_mm crb_fr_p10_mm crb_fr_med_mm crb_fr_p90_mm top1 crb_steady_pt_mm
3.162278e-09 1.315394e-02 2.919309e-02 2.919309e+01 2.943597e-02 2.943597e+01 2.877927e+01 2.921348e+01 2.959870e+01 1.329025e-02 2.311081e+01
3.888155e-09 1.387932e-02 2.437420e-02 2.437420e+01 2.458788e-02 2.458788e+01 2.402452e+01 2.439070e+01 2.471760e+01 1.330859e-02 1.929925e+01
4.780653e-09 1.477121e-02 2.043461e-02 2.043461e+01 2.062493e-02 2.062493e+01 2.014053e+01 2.045016e+01 2.072654e+01 1.333503e-02 1.618298e+01
5.878016e-09 1.586783e-02 1.720827e-02 1.720827e+01 1.738005e-02 1.738005e+01 1.696362e+01 1.722058e+01 1.744953e+01 1.336913e-02 1.363082e+01
7.227271e-09 1.721616e-02 1.456032e-02 1.456032e+01 1.471758e-02 1.471758e+01 1.435746e+01 1.457056e+01 1.476551e+01 1.341107e-02 1.153620e+01
8.886238e-09 1.887400e-02 1.238131e-02 1.238131e+01 1.252743e-02 1.252743e+01 1.220780e+01 1.239129e+01 1.255909e+01 1.346205e-02 9.812723e+00
1.092601e-08 2.091238e-02 1.058253e-02 1.058253e+01 1.072041e-02 1.072041e+01 1.043135e+01 1.059182e+01 1.073777e+01 1.352215e-02 8.390354e+00
1.343399e-08 2.341865e-02 9.092201e-03 9.092201e+00 9.224361e-03 9.224361e+00 8.959104e+00 9.102083e+00 9.226927e+00 1.359311e-02 7.212454e+00
1.651767e-08 2.650023e-02 7.852312e-03 7.852312e+00 7.980986e-03 7.980986e+00 7.735699e+00 7.859842e+00 7.970591e+00 1.366838e-02 6.233275e+00
2.030918e-08 3.028915e-02 6.816070e-03 6.816070e+00 6.943308e-03 6.943308e+00 6.714249e+00 6.821246e+00 6.920806e+00 1.374850e-02 5.415934e+00
2.497100e-08 3.494780e-02 5.945785e-03 5.945785e+00 6.073526e-03 6.073526e+00 5.854891e+00 5.950384e+00 6.038904e+00 1.383328e-02 4.730744e+00
3.070291e-08 4.067580e-02 5.211145e-03 5.211145e+00 5.341289e-03 5.341289e+00 5.130512e+00 5.215149e+00 5.293761e+00 1.392394e-02 4.153851e+00
3.775053e-08 4.771862e-02 4.587790e-03 4.587790e+00 4.722278e-03 4.722278e+00 4.514916e+00 4.591587e+00 4.659997e+00 1.401520e-02 3.666119e+00
4.641589e-08 5.637807e-02 4.056161e-03 4.056161e+00 4.197051e-03 4.197051e+00 3.990566e+00 4.059858e+00 4.120828e+00 1.410628e-02 3.252220e+00
5.707031e-08 6.702524e-02 3.600550e-03 3.600550e+00 3.750114e-03 3.750114e+00 3.540562e+00 3.603978e+00 3.658277e+00 1.419612e-02 2.899909e+00
7.017038e-08 8.011638e-02 3.208338e-03 3.208338e+00 3.369181e-03 3.369181e+00 3.153411e+00 3.211372e+00 3.260269e+00 1.428649e-02 2.599432e+00
8.627748e-08 9.621250e-02 2.869375e-03 2.869375e+00 3.044590e-03 3.044590e+00 2.819446e+00 2.872277e+00 2.917293e+00 1.437425e-02 2.343067e+00
1.060818e-07 1.160034e-01 2.575487e-03 2.575487e+00 2.768875e-03 2.768875e+00 2.530209e+00 2.577437e+00 2.619940e+00 1.445912e-02 2.124771e+00
1.304321e-07 1.403371e-01 2.320077e-03 2.320077e+00 2.536461e-03 2.536461e+00 2.278251e+00 2.321756e+00 2.360537e+00 1.454201e-02 1.939922e+00
1.603719e-07 1.702564e-01 2.097815e-03 2.097815e+00 2.343506e-03 2.343506e+00 2.059109e+00 2.099938e+00 2.134695e+00 1.462689e-02 1.785144e+00
1.971841e-07 2.070435e-01 1.904387e-03 1.904387e+00 2.187901e-03 2.187901e+00 1.868745e+00 1.906430e+00 1.938647e+00 1.471502e-02 1.658235e+00
2.424462e-07 2.522748e-01 1.736314e-03 1.736314e+00 2.069482e-03 2.069482e+00 1.703390e+00 1.737981e+00 1.767947e+00 1.481006e-02 1.558164e+00
2.980979e-07 3.078886e-01 1.590825e-03 1.590825e+00 1.990557e-03 1.990557e+00 1.560322e+00 1.593021e+00 1.620958e+00 1.491574e-02 1.485174e+00
3.665241e-07 3.762682e-01 1.465877e-03 1.465877e+00 1.956920e-03 1.956920e+00 1.437492e+00 1.467993e+00 1.494978e+00 1.503908e-02 1.440912e+00
4.506570e-07 4.603437e-01 1.360537e-03 1.360537e+00 1.979585e-03 1.979585e+00 1.334016e+00 1.362461e+00 1.388577e+00 1.518501e-02 1.428350e+00
5.541020e-07 5.637182e-01 1.276773e-03 1.276773e+00 2.076927e-03 2.076927e+00 1.250705e+00 1.278650e+00 1.303898e+00 1.535865e-02 1.450570e+00
6.812921e-07 6.908216e-01 1.226738e-03 1.226738e+00 2.272824e-03 2.272824e+00 1.200972e+00 1.229053e+00 1.254225e+00 1.556620e-02 1.505319e+00
8.376776e-07 8.471006e-01 1.251120e-03 1.251120e+00 2.562654e-03 2.562654e+00 1.222854e+00 1.253293e+00 1.277567e+00 1.582908e-02 1.568488e+00
1.029960e-06 1.039252e+00 1.254947e-03 1.254947e+00 2.763646e-03 2.763646e+00 1.222894e+00 1.256525e+00 1.286184e+00 1.613531e-02 1.570870e+00
1.266380e-06 1.275511e+00 1.062329e-03 1.062329e+00 2.500928e-03 2.500928e+00 1.037233e+00 1.064404e+00 1.086295e+00 1.646879e-02 1.439422e+00
1.557068e-06 1.566001e+00 9.311059e-04 9.311059e-01 1.942118e-03 1.942118e+00 9.086205e-01 9.329248e-01 9.528904e-01 1.685898e-02 1.214425e+00
1.914482e-06 1.923171e+00 8.505227e-04 8.505227e-01 1.486190e-03 1.486190e+00 8.294398e-01 8.523778e-01 8.721287e-01 1.734482e-02 9.980760e-01
2.353937e-06 2.362327e+00 7.989827e-04 7.989827e-01 1.197014e-03 1.197014e+00 7.781374e-01 8.001698e-01 8.204947e-01 1.804322e-02 8.361732e-01
2.894266e-06 2.902288e+00 7.716538e-04 7.716538e-01 1.027844e-03 1.027844e+00 7.505308e-01 7.723541e-01 7.954192e-01 1.930707e-02 7.280233e-01
3.558624e-06 3.566192e+00 7.689839e-04 7.689839e-01 9.398486e-04 9.398486e-01 7.446658e-01 7.691606e-01 7.960821e-01 2.143917e-02 6.616019e-01
4.375479e-06 4.382491e+00 7.937054e-04 7.937054e-01 9.120809e-04 9.120809e-01 7.630478e-01 7.955709e-01 8.274240e-01 2.478517e-02 6.258769e-01
5.379838e-06 5.386166e+00 8.501540e-04 8.501540e-01 9.357707e-04 9.357707e-01 8.068336e-01 8.526273e-01 8.973316e-01 3.030921e-02 6.118645e-01
6.614741e-06 6.620227e+00 9.434531e-04 9.434531e-01 1.009460e-03 1.009460e+00 8.802853e-01 9.475201e-01 1.011841e+00 3.962821e-02 6.109586e-01
8.133106e-06 8.137557e+00 1.077432e-03 1.077432e+00 1.135157e-03 1.135157e+00 9.780052e-01 1.085482e+00 1.188127e+00 5.545287e-02 6.136780e-01
1.000000e-05 1.000318e+01 1.251152e-03 1.251152e+00 1.314206e-03 1.314206e+00 1.096124e+00 1.268141e+00 1.446414e+00 8.139415e-02 6.106332e-01


==> new_fig_data/fig3_markers_Na256.dat <==
Prx eps rmse_R bias_R std_R crb_R ratio ratio_std nfr
8.000000e-09 5.756276e-01 1.816027e-02 -8.257692e-04 1.818701e-02 1.655726e-02 1.096816e+00 1.098431e+00 2.000000e+02
1.355051e-08 7.531230e-01 1.403833e-02 -1.529943e-03 1.398973e-02 1.199542e-02 1.170307e+00 1.166255e+00 2.000000e+02
2.295205e-08 1.053767e+00 1.084581e-02 -1.001902e-03 1.082653e-02 9.822810e-03 1.104145e+00 1.102183e+00 2.000000e+02
3.887650e-08 1.563002e+00 7.821978e-03 2.794142e-04 7.836602e-03 6.713780e-03 1.165063e+00 1.167241e+00 2.000000e+02
6.584955e-08 2.425552e+00 6.451700e-03 -1.099706e-04 6.466950e-03 5.335466e-03 1.209210e+00 1.212068e+00 2.000000e+02
1.115369e-07 3.886550e+00 5.511145e-03 -2.598788e-04 5.518829e-03 4.997905e-03 1.102691e+00 1.104229e+00 2.000000e+02
1.889228e-07 6.361210e+00 5.936246e-03 6.556590e-04 5.914732e-03 5.890651e-03 1.007740e+00 1.004088e+00 2.000000e+02
3.200000e-07 1.055282e+01 8.828210e-03 8.500478e-04 8.809240e-03 8.504410e-03 1.038074e+00 1.035844e+00 2.000000e+02


==> new_fig_data/fig3_markers_Na4096.dat <==
Prx eps rmse_R bias_R std_R crb_R ratio ratio_std nfr
2.800000e-08 7.594947e-02 5.313934e-03 3.195494e-04 5.320971e-03 5.602405e-03 9.485094e-01 9.497656e-01 1.600000e+02
5.510067e-08 1.301139e-01 3.621239e-03 3.355340e-04 3.616982e-03 3.763230e-03 9.622689e-01 9.611375e-01 1.600000e+02
1.084316e-07 2.367030e-01 2.821130e-03 2.607073e-05 2.829866e-03 2.661579e-03 1.059946e+00 1.063228e+00 1.600000e+02
2.133804e-07 4.464577e-01 2.164999e-03 -9.854158e-05 2.169546e-03 1.998143e-03 1.083506e+00 1.085781e+00 1.600000e+02
4.199073e-07 8.592299e-01 1.974208e-03 -7.729492e-05 1.978888e-03 1.800922e-03 1.096221e+00 1.098819e+00 1.600000e+02
8.263276e-07 1.671517e+00 1.264575e-03 1.305475e-04 1.261768e-03 1.284248e-03 9.846819e-01 9.824960e-01 1.600000e+02
1.626115e-06 3.270000e+00 1.282439e-03 2.651229e-05 1.286191e-03 1.089866e-03 1.176694e+00 1.180137e+00 1.600000e+02
3.200000e-06 6.415626e+00 1.344332e-03 -5.371839e-05 1.347475e-03 1.316598e-03 1.021065e+00 1.023453e+00 1.600000e+02


==> new_fig_data/fig3_markers_Na8192.dat <==
Prx eps rmse_R bias_R std_R crb_R ratio ratio_std nfr
9.000000e-08 9.993248e-02 3.030442e-03 -2.299196e-04 3.031194e-03 2.805870e-03 1.080036e+00 1.080305e+00 1.600000e+02
1.822220e-07 1.920916e-01 2.073674e-03 2.332633e-05 2.080053e-03 1.975088e-03 1.049915e+00 1.053145e+00 1.600000e+02
3.689427e-07 3.786851e-01 1.546224e-03 -4.644371e-05 1.550379e-03 1.462222e-03 1.057448e+00 1.060290e+00 1.600000e+02
7.469940e-07 7.564787e-01 1.437537e-03 1.474291e-04 1.434447e-03 1.225019e-03 1.173482e+00 1.170959e+00 1.600000e+02
1.512430e-06 1.521393e+00 1.130179e-03 1.789924e-04 1.119418e-03 9.456506e-04 1.195134e+00 1.183755e+00 1.600000e+02
3.062200e-06 3.070107e+00 8.286802e-04 9.308720e-05 8.260207e-04 7.683967e-04 1.078454e+00 1.074992e+00 1.600000e+02
6.200000e-06 6.205769e+00 9.055615e-04 -3.486163e-05 9.077313e-04 9.099626e-04 9.951634e-01 9.975479e-01 1.600000e+02


==> new_fig_data/fig3_markers_fine.dat <==
Prx eps rmse_R bias_R std_R crb_R ratio ratio_std nfr
2.800000e-08 3.037979e-01 6.358907e-03 -1.724304e-04 6.372520e-03 6.106748e-03 1.041292e+00 1.043521e+00 2.000000e+02
4.702613e-08 4.559032e-01 4.999141e-03 -1.456235e-04 5.009559e-03 4.677201e-03 1.068832e+00 1.071059e+00 2.000000e+02
7.898060e-08 7.113647e-01 4.649845e-03 -5.432319e-05 4.661196e-03 3.887168e-03 1.196204e+00 1.199124e+00 2.000000e+02
1.326483e-07 1.140414e+00 3.922351e-03 3.655547e-05 3.932023e-03 3.526643e-03 1.112205e+00 1.114948e+00 2.000000e+02
2.227834e-07 1.861003e+00 3.024878e-03 -5.315377e-05 3.032001e-03 2.551765e-03 1.185406e+00 1.188197e+00 2.000000e+02
3.741657e-07 3.071237e+00 2.348290e-03 1.827105e-04 2.347046e-03 2.248120e-03 1.044557e+00 1.044004e+00 2.000000e+02
6.284131e-07 5.103829e+00 2.791991e-03 1.576979e-04 2.794529e-03 2.423423e-03 1.152086e+00 1.153133e+00 2.000000e+02
1.055423e-06 8.517578e+00 3.108797e-03 -2.467143e-04 3.106769e-03 3.254271e-03 9.552975e-01 9.546742e-01 2.000000e+02
1.772587e-06 1.425098e+01 5.566102e-03 -1.724305e-04 5.577391e-03 4.775585e-03 1.165533e+00 1.167897e+00 2.000000e+02
2.977068e-06 2.388027e+01 9.672783e-03 1.271130e-03 9.612960e-03 6.548804e-03 1.477030e+00 1.467896e+00 2.000000e+02
5.000000e-06 4.005269e+01 2.390920e-02 8.869762e-06 2.396920e-02 8.323798e-03 2.872391e+00 2.879599e+00 2.000000e+02


==> new_fig_data/rangewalk_rmse_mc.dat <==
Prx eps crb_mm rmse_pu_mm bias_pu_mm std_pu_mm rmse_qs_mm bias_qs_mm std_qs_mm frac_pos nfr
1.000000e-08 1.598960e-01 1.192958e+01 1.125805e+01 -2.111329e-01 1.128432e+01 8.205370e+01 -8.128388e+01 1.124153e+01 0.000000e+00 2.000000e+02
1.678472e-08 2.141368e-01 8.336708e+00 8.707572e+00 3.355616e-01 8.722939e+00 1.088304e+02 -1.084803e+02 8.745357e+00 0.000000e+00 2.000000e+02
2.817269e-08 3.051785e-01 6.085628e+00 6.094493e+00 -6.219592e-01 6.077888e+00 1.560625e+02 -1.559348e+02 6.329349e+00 0.000000e+00 2.000000e+02
4.728708e-08 4.579894e-01 4.665339e+00 5.188653e+00 9.129366e-02 5.200868e+00 2.322652e+02 -2.321747e+02 6.498753e+00 0.000000e+00 2.000000e+02
7.937005e-08 7.144782e-01 3.884061e+00 4.466175e+00 2.977700e-01 4.467420e+00 3.469240e+02 -3.467775e+02 1.010588e+01 0.000000e+00 2.000000e+02
1.332204e-07 1.144988e+00 3.513138e+00 4.330526e+00 -1.865473e-01 4.337363e+00 5.404661e+02 -5.402249e+02 1.618260e+01 0.000000e+00 2.000000e+02
2.236068e-07 1.867586e+00 2.547979e+00 3.021001e+00 -1.287308e-01 3.025832e+00 1.243655e+03 1.243421e+03 2.420027e+01 1.000000e+00 2.000000e+02
3.753178e-07 3.080447e+00 2.247649e+00 2.543473e+00 1.659839e-01 2.544420e+00 1.079928e+03 1.079870e+03 1.119892e+01 1.000000e+00 2.000000e+02
6.299605e-07 5.116200e+00 2.425636e+00 2.534575e+00 2.541335e-01 2.528131e+00 9.773951e+02 9.773263e+02 1.161907e+01 1.000000e+00 2.000000e+02
1.057371e-06 8.533156e+00 3.258604e+00 3.234390e+00 -1.572023e-01 3.238674e+00 9.240269e+02 9.238206e+02 1.957100e+01 1.000000e+00 2.000000e+02
1.774768e-06 1.426842e+01 4.779685e+00 5.822552e+00 5.802083e-01 5.808109e+00 8.879959e+02 8.869414e+02 4.337039e+01 1.000000e+00 2.000000e+02
2.978899e-06 2.389491e+01 6.550920e+00 7.570636e+00 6.236789e-01 7.563836e+00 8.629973e+02 8.585240e+02 8.797482e+01 1.000000e+00 2.000000e+02
5.000000e-06 4.005269e+01 8.323798e+00 2.120557e+01 -6.091335e-01 2.125001e+01 8.506066e+02 8.373919e+02 1.497284e+02 1.000000e+00 2.000000e+02


==> new_fig_data/tradeoff_complete_B30.dat <==
Ptx Rc_Mbps crb_ccr_mm crb_diff_mm crb_pd_mm crb_ccr_p10_mm crb_ccr_med_mm crb_ccr_p90_mm top1_ccr eps_ccr
1.000000e-03 3.893513e-04 4.939438e+01 1.866809e+04 8.677749e+03 4.867209e+01 4.943265e+01 5.008653e+01 1.330912e-02 9.458280e-02
1.135056e-03 5.016212e-04 4.399230e+01 1.644737e+04 7.645219e+03 4.334965e+01 4.402884e+01 4.460942e+01 1.331404e-02 9.655897e-02
1.288351e-03 6.462628e-04 3.922784e+01 1.449089e+04 6.735545e+03 3.865672e+01 3.926334e+01 3.977814e+01 1.332029e-02 9.880204e-02
1.462351e-03 8.326134e-04 3.502473e+01 1.276720e+04 5.934110e+03 3.451700e+01 3.505435e+01 3.551813e+01 1.332756e-02 1.013480e-01
1.659849e-03 1.072695e-03 3.131576e+01 1.124860e+04 5.228034e+03 3.086437e+01 3.134032e+01 3.176001e+01 1.333671e-02 1.042379e-01
1.884021e-03 1.382005e-03 2.804172e+01 9.910699e+03 4.605972e+03 2.764000e+01 2.806297e+01 2.844171e+01 1.334816e-02 1.075180e-01
2.138469e-03 1.780503e-03 2.515046e+01 8.731988e+03 4.057926e+03 2.479253e+01 2.516642e+01 2.550851e+01 1.336232e-02 1.112412e-01
2.427282e-03 2.293905e-03 2.259605e+01 7.693526e+03 3.575090e+03 2.227202e+01 2.260999e+01 2.291494e+01 1.337868e-02 1.154672e-01
2.755100e-03 2.955340e-03 2.033805e+01 6.778627e+03 3.149704e+03 2.004647e+01 2.035256e+01 2.062295e+01 1.339822e-02 1.202639e-01
3.127192e-03 3.807490e-03 1.834085e+01 5.972589e+03 2.774934e+03 1.808092e+01 1.835629e+01 1.859786e+01 1.342249e-02 1.257085e-01
3.549537e-03 4.905342e-03 1.657314e+01 5.262457e+03 2.444756e+03 1.634066e+01 1.658882e+01 1.680271e+01 1.345109e-02 1.318883e-01
4.028922e-03 6.319732e-03 1.500737e+01 4.636821e+03 2.153864e+03 1.479282e+01 1.502237e+01 1.521770e+01 1.348396e-02 1.389028e-01
4.573051e-03 8.141917e-03 1.361933e+01 4.085627e+03 1.897584e+03 1.342339e+01 1.363247e+01 1.381758e+01 1.352049e-02 1.468647e-01
5.190667e-03 1.048945e-02 1.238774e+01 3.600017e+03 1.671799e+03 1.220942e+01 1.240170e+01 1.256825e+01 1.355985e-02 1.559018e-01
5.891696e-03 1.351377e-02 1.129392e+01 3.172188e+03 1.472878e+03 1.113124e+01 1.130681e+01 1.146192e+01 1.360306e-02 1.661595e-01
6.687403e-03 1.740994e-02 1.032150e+01 2.795264e+03 1.297626e+03 1.017258e+01 1.033331e+01 1.047970e+01 1.365119e-02 1.778025e-01
7.590575e-03 2.242921e-02 9.456113e+00 2.463189e+03 1.143227e+03 9.318049e+00 9.466668e+00 9.604960e+00 1.370460e-02 1.910179e-01
8.615725e-03 2.889520e-02 8.685190e+00 2.170626e+03 1.007199e+03 8.557872e+00 8.694712e+00 8.823835e+00 1.376120e-02 2.060182e-01
9.779328e-03 3.722468e-02 7.997729e+00 1.912873e+03 8.873564e+02 7.878319e+00 8.006023e+00 8.125978e+00 1.382102e-02 2.230444e-01
1.110008e-02 4.795430e-02 7.384122e+00 1.685790e+03 7.817735e+02 7.272288e+00 7.391816e+00 7.504291e+00 1.388692e-02 2.423700e-01
1.259921e-02 6.177513e-02 6.835982e+00 1.485726e+03 6.887534e+02 6.731157e+00 6.843568e+00 6.948400e+00 1.395986e-02 2.643057e-01
1.430081e-02 7.957673e-02 6.346008e+00 1.309467e+03 6.068014e+02 6.246583e+00 6.353020e+00 6.451728e+00 1.403929e-02 2.892039e-01
1.623221e-02 1.025038e-01 5.907868e+00 1.154179e+03 5.346006e+02 5.813163e+00 5.915826e+00 6.006246e+00 1.412551e-02 3.174647e-01
1.842446e-02 1.320295e-01 5.516110e+00 1.017369e+03 4.709906e+02 5.425429e+00 5.524386e+00 5.608832e+00 1.422039e-02 3.495424e-01
2.091279e-02 1.700483e-01 5.166119e+00 8.968365e+02 4.149494e+02 5.079817e+00 5.173977e+00 5.254829e+00 1.432401e-02 3.859523e-01
2.373718e-02 2.189956e-01 4.854151e+00 7.906456e+02 3.655762e+02 4.769310e+00 4.861782e+00 4.940351e+00 1.443579e-02 4.272795e-01
2.694302e-02 2.820002e-01 4.577525e+00 6.970894e+02 3.220778e+02 4.494743e+00 4.584814e+00 4.661362e+00 1.455703e-02 4.741883e-01
3.058183e-02 3.630781e-01 4.335150e+00 6.146647e+02 2.837551e+02 4.254207e+00 4.343622e+00 4.415971e+00 1.468756e-02 5.274323e-01
3.471208e-02 4.673792e-01 4.128815e+00 5.420469e+02 2.499922e+02 4.050066e+00 4.136972e+00 4.207576e+00 1.482824e-02 5.878673e-01
3.940015e-02 6.014982e-01 3.966283e+00 4.780690e+02 2.202466e+02 3.889414e+00 3.974649e+00 4.042983e+00 1.497628e-02 6.564644e-01
4.472136e-02 7.738645e-01 3.867831e+00 4.217030e+02 1.940404e+02 3.789639e+00 3.874799e+00 3.942344e+00 1.513692e-02 7.343258e-01
5.076123e-02 9.952301e-01 3.870751e+00 3.720429e+02 1.709523e+02 3.791400e+00 3.879433e+00 3.948313e+00 1.531019e-02 8.227029e-01
5.761683e-02 1.279269e+00 3.955220e+00 3.282910e+02 1.506114e+02 3.870061e+00 3.962091e+00 4.044430e+00 1.549372e-02 9.230159e-01
6.539831e-02 1.643307e+00 3.832018e+00 2.897439e+02 1.326907e+02 3.744635e+00 3.838506e+00 3.920039e+00 1.568724e-02 1.036877e+00
7.423072e-02 2.109192e+00 3.452305e+00 2.557824e+02 1.169024e+02 3.373555e+00 3.459205e+00 3.529296e+00 1.589337e-02 1.166115e+00
8.425600e-02 2.704311e+00 3.113807e+00 2.258607e+02 1.029927e+02 3.044665e+00 3.120642e+00 3.177861e+00 1.610047e-02 1.312808e+00
9.563525e-02 3.462723e+00 2.867883e+00 1.994979e+02 9.073798e+01 2.803010e+00 2.874937e+00 2.929544e+00 1.632089e-02 1.479312e+00
1.085513e-01 4.426366e+00 2.683361e+00 1.762705e+02 7.994143e+01 2.619993e+00 2.690901e+00 2.744475e+00 1.656812e-02 1.668304e+00
1.232118e-01 5.646246e+00 2.539369e+00 1.558052e+02 7.042953e+01 2.478779e+00 2.544780e+00 2.599358e+00 1.685646e-02 1.882820e+00
1.398523e-01 7.183373e+00 2.426433e+00 1.377731e+02 6.204940e+01 2.367314e+00 2.430027e+00 2.487057e+00 1.719317e-02 2.126308e+00
1.587401e-01 9.109254e+00 2.340758e+00 1.218845e+02 5.466640e+01 2.281913e+00 2.344127e+00 2.402130e+00 1.765203e-02 2.402680e+00
1.801789e-01 1.150558e+01 2.281215e+00 1.078842e+02 4.816186e+01 2.224528e+00 2.283796e+00 2.344596e+00 1.829804e-02 2.716377e+00
2.045130e-01 1.446257e+01 2.248057e+00 9.554711e+01 4.243128e+01 2.185701e+00 2.251283e+00 2.316152e+00 1.916865e-02 3.072442e+00
2.321337e-01 1.807582e+01 2.242440e+00 8.467518e+01 3.738255e+01 2.174937e+00 2.243112e+00 2.316405e+00 2.036028e-02 3.476595e+00
2.634847e-01 2.244110e+01 2.266271e+00 7.509373e+01 3.293455e+01 2.193577e+00 2.269580e+00 2.347772e+00 2.195835e-02 3.935331e+00
2.990698e-01 2.764762e+01 2.322169e+00 6.664890e+01 2.901580e+01 2.234300e+00 2.326556e+00 2.417324e+00 2.408351e-02 4.456022e+00
3.394608e-01 3.377010e+01 2.413386e+00 5.920510e+01 2.556333e+01 2.306781e+00 2.421556e+00 2.527279e+00 2.693160e-02 5.047035e+00
3.853069e-01 4.086114e+01 2.543607e+00 5.264285e+01 2.252165e+01 2.411756e+00 2.551092e+00 2.688554e+00 3.081876e-02 5.717868e+00
4.373448e-01 4.894511e+01 2.716523e+00 4.685689e+01 1.984189e+01 2.550628e+00 2.725574e+00 2.898974e+00 3.619298e-02 6.479301e+00
4.964107e-01 5.801521e+01 2.935124e+00 4.175445e+01 1.748099e+01 2.716908e+00 2.956246e+00 3.167370e+00 4.363003e-02 7.343570e+00
5.634538e-01 6.803431e+01 3.200729e+00 3.725379e+01 1.540099e+01 2.904923e+00 3.220271e+00 3.528264e+00 5.393628e-02 8.324563e+00
6.395515e-01 7.893940e+01 3.511991e+00 3.328290e+01 1.356849e+01 3.128239e+00 3.560816e+00 3.977447e+00 6.795924e-02 9.438044e+00
7.259265e-01 9.064846e+01 3.864282e+00 2.977834e+01 1.195403e+01 3.355593e+00 3.922195e+00 4.524858e+00 8.677343e-02 1.070191e+01
8.239670e-01 1.030686e+02 4.249961e+00 2.668420e+01 1.053167e+01 3.594644e+00 4.340133e+00 5.213978e+00 1.110533e-01 1.213646e+01
9.352484e-01 1.161032e+02 4.659689e+00 2.395125e+01 9.278550e+00 3.831359e+00 4.777768e+00 6.089945e+00 1.414835e-01 1.376476e+01
1.061559e+00 1.296587e+02 5.084340e+00 2.153615e+01 8.174533e+00 4.035930e+00 5.283012e+00 7.092848e+00 1.781431e-01 1.561298e+01
1.204929e+00 1.436482e+02 5.516672e+00 1.940073e+01 7.201878e+00 4.243012e+00 5.777856e+00 8.175416e+00 2.208463e-01 1.771080e+01
1.367661e+00 1.579942e+02 5.952049e+00 1.751139e+01 6.344956e+00 4.438289e+00 6.333154e+00 9.725660e+00 2.695257e-01 2.009195e+01
1.552372e+00 1.726299e+02 6.388130e+00 1.583859e+01 5.589995e+00 4.552265e+00 7.025274e+00 1.185252e+01 3.242413e-01 2.279468e+01
1.762028e+00 1.874985e+02 6.823980e+00 1.435635e+01 4.924864e+00 4.607493e+00 7.757285e+00 1.423917e+01 3.844706e-01 2.586243e+01
2.000000e+00 2.025532e+02 7.259179e+00 1.304183e+01 4.338875e+00 4.715679e+00 8.790415e+00 1.735191e+01 4.484541e-01 2.934450e+01


==> new_fig_data/tradeoff_mc_ccr.dat <==
Ptx Rc_Mbps rmse_mm crb_mm ratio bias_mm std_mm medabs_mm
7.419243e-02 2.107053e+00 3.890211e+00 3.453883e+00 1.126330e+00 3.676546e-01 3.882517e+00 2.211474e+00
1.544266e-01 8.653372e+00 2.760482e+00 2.357153e+00 1.171108e+00 -2.688529e-01 2.754252e+00 1.877808e+00
2.264507e-01 1.731265e+01 2.431071e+00 2.241292e+00 1.084674e+00 2.043767e-01 2.428544e+00 1.757379e+00
3.038182e-01 2.835775e+01 2.484974e+00 2.331516e+00 1.065819e+00 -1.439391e-01 2.487027e+00 1.764257e+00
3.919949e-01 4.190083e+01 3.083610e+00 2.564513e+00 1.202416e+00 1.714209e-01 3.086568e+00 2.000384e+00
4.953956e-01 5.786097e+01 3.423867e+00 2.931218e+00 1.168070e+00 -5.164408e-02 3.432069e+00 2.033964e+00
6.185796e-01 7.598774e+01 3.767659e+00 3.425844e+00 1.099775e+00 1.459922e-01 3.774277e+00 2.618753e+00
7.667212e-01 9.592727e+01 4.412874e+00 4.027169e+00 1.095776e+00 7.826495e-02 4.423252e+00 3.358119e+00
9.459243e-01 1.172979e+02 4.999260e+00 4.697252e+00 1.064294e+00 -2.573082e-02 5.011739e+00 3.264407e+00
1.212387e+00 1.443393e+02 7.119346e+00 5.537836e+00 1.285583e+00 2.494277e-01 7.132829e+00 4.392141e+00
1.549859e+00 1.724411e+02 8.326124e+00 6.382554e+00 1.304513e+00 -5.886982e-01 8.326127e+00 4.895542e+00
1.946287e+00 1.993043e+02 1.084168e+01 7.165730e+00 1.512991e+00 5.689405e-01 1.085391e+01 6.118283e+00


==> new_fig_data/tradeoff_mc_diff.dat <==
Ptx Rc_Mbps rmse_mm crb_mm ratio bias_mm std_mm medabs_mm
2.876271e-01 2.594975e+01 7.455099e+01 6.913687e+01 1.078310e+00 6.201118e+00 7.447907e+01 4.502507e+01
3.806958e-01 4.014468e+01 5.563926e+01 5.323158e+01 1.045230e+00 -4.213337e+00 5.561873e+01 3.431137e+01
4.864589e-01 5.650024e+01 4.173227e+01 4.252771e+01 9.812961e-01 2.238250e-01 4.183639e+01 2.680338e+01
6.132101e-01 7.522531e+01 3.498090e+01 3.454660e+01 1.012571e+00 2.247859e+00 3.499620e+01 2.489198e+01
7.667212e-01 9.592727e+01 2.998835e+01 2.839562e+01 1.056091e+00 -2.927360e+00 2.992002e+01 1.918110e+01
9.538373e-01 1.181773e+02 2.415753e+01 2.355622e+01 1.025527e+00 3.374087e-01 2.421579e+01 1.607292e+01
1.192607e+00 1.424988e+02 2.020523e+01 1.956440e+01 1.032755e+00 8.326027e-01 2.023873e+01 1.405254e+01
1.500097e+00 1.686473e+02 1.618180e+01 1.627109e+01 9.945123e-01 -2.062905e+00 1.609004e+01 1.073689e+01
1.823861e+00 1.915806e+02 1.484580e+01 1.398273e+01 1.061723e+00 1.631208e+00 1.479294e+01 9.113447e+00


==> new_fig_data/tradeoff_mc_pd_L30.dat <==
Ptx Rc_Mbps rmse_mm crb_mm ratio
7.419243e-02 2.107053e+00 1.249331e+02 1.169308e+02 1.068436e+00
1.830781e-01 1.184537e+01 4.849567e+01 4.738622e+01 1.023413e+00
2.876271e-01 2.594975e+01 2.927638e+01 3.016190e+01 9.706411e-01
4.113172e-01 4.490541e+01 2.170506e+01 2.109170e+01 1.029080e+00
5.666185e-01 6.849828e+01 1.422390e+01 1.531079e+01 9.290112e-01
7.732486e-01 9.675712e+01 1.164161e+01 1.121939e+01 1.037633e+00
1.019408e+00 1.252721e+02 8.137216e+00 8.510215e+00 9.561705e-01
1.359942e+00 1.573466e+02 6.503472e+00 6.379229e+00 1.019476e+00
1.914944e+00 1.973702e+02 4.458384e+00 4.530357e+00 9.841130e-01

